High-Performance and Flexible Parallel Algorithms for Semisort and Related Problems

Semisort is a fundamental algorithmic primitive widely used in the design and analysis of efficient parallel algorithms. It takes input as an array of records and a function extracting a \emph{key} per record, and reorders them so that records with equal keys are contiguous. Since many applications only require collecting equal values, but not fully sorting the input, semisort is broadly applicable, e.g., in string algorithms, graph analytics, and geometry processing, among many other domains. However, despite dozens of recent papers that use semisort in their theoretical analysis and the existence of an asymptotically optimal parallel semisort algorithm, most implementations of these parallel algorithms choose to implement semisort by using comparison or integer sorting in practice, due to potential performance issues in existing semisort implementations. In this paper, we revisit the semisort problem, with the goal of achieving a high-performance parallel semisort implementation with a flexible interface. Our approach can easily extend to two related problems, \emph{histogram} and \emph{collect-reduce}. Our algorithms achieve strong speedups in practice, and importantly, outperform state-of-the-art parallel sorting and semisorting methods for almost all settings we tested, with varying input sizes, distribution, and key types. We also test two important applications with real-world data, and show that our algorithms improve the performance over existing approaches. We believe that many other parallel algorithm implementations can be accelerated using our results.

==> figures/collect_reduce.csv <==
64,uniform,10,0.244216,0.62241,0.674698,0.672068,0.622055,0.606495
64,uniform,1000,0.595356,0.85215,0.738305,0.736045,0.694914,0.700435
64,uniform,100000,0.620556,2.69218,0.730777,0.733319,0.686304,0.688301
64,uniform,10000000,0.903249,2.10618,1.01086,0.891419,0.970039,0.846872
64,uniform,1000000000,1.60602,2.39304,0.999181,1.05462,0.953847,1.32592
64,exponential,0.0001,0.623103,2.21234,0.724096,0.719301,0.686117,0.678454
64,exponential,0.00007,0.617111,2.1727,0.726366,0.718397,0.691912,0.681662
64,exponential,0.00005,0.616682,2.24778,0.731911,0.719833,0.692279,0.686888
64,exponential,0.00002,0.660123,2.61561,0.763096,0.746443,0.714627,0.701186
64,exponential,0.00001,0.715012,2.41644,0.815236,0.781753,0.755781,0.707898
64,zipfian,1.5,0.301261,0.893263,0.656646,0.641823,0.613679,0.606657
64,zipfian,1.2,0.502461,1.48823,0.769515,0.746098,0.67193,0.655717
64,zipfian,1,0.900301,2.62872,0.908712,0.891683,0.80185,0.760727
64,zipfian,0.8,1.26261,2.76447,1.0016,1.00969,0.922074,0.923031
64,zipfian,0.6,1.42301,2.83474,0.993523,1.04429,0.946608,0.982781


==> figures/increasing_input_size.csv <==
10000000,uniform,1000,0.0266673,0.0261553,0.0153213,0.152092,0.0189557,0.0181467,0.024956,0.0447627,0.0526033,0.161681
10000000,uniform,10000000,0.0230543,0.0233483,0.0172293,0.165471,0.0117177,0.013685,0.025995,0.0777057,0.0663093,0.214826
10000000,exponential,0.00007,0.0222037,0.0235313,0.014945,0.17557,0.015944,0.0167433,0.0266547,0.0682217,0.057959,0.249362
10000000,exponential,0.00002,0.0223673,0.0226357,0.0163947,0.169853,0.0163663,0.0175937,0.0258297,0.0798307,0.0599953,0.183011
10000000,zipfian,1.2,0.0303037,0.0288707,0.0175783,0.197653,0.0189073,0.0194753,0.0236933,0.083572,0.059983,0.186642
10000000,zipfian,0.8,0.0268553,0.025731,0.0159223,0.160083,0.01821,0.018758,0.0283237,0.0762907,0.056568,0.202965
20000000,uniform,1000,0.0313927,0.0340523,0.024804,0.161631,0.023464,0.0234507,0.0524083,0.0792433,0.0679973,0.176954
20000000,uniform,10000000,0.0404773,0.034932,0.031511,0.167655,0.0263793,0.0238707,0.0624797,0.112323,0.0880897,0.238887
20000000,exponential,0.00007,0.0318517,0.0301537,0.0263753,0.203608,0.021196,0.0237053,0.0598727,0.110807,0.0834743,0.213389
20000000,exponential,0.00002,0.032674,0.031581,0.0275713,0.161146,0.0226003,0.0221853,0.0615053,0.115181,0.0869803,0.183758
20000000,zipfian,1.2,0.0364977,0.0328733,0.0338357,0.174561,0.023113,0.0251387,0.041919,0.116579,0.080278,0.228061
20000000,zipfian,0.8,0.040863,0.0368767,0.0297973,0.155863,0.027838,0.0273347,0.0625007,0.108492,0.0876417,0.257135
50000000,uniform,1000,0.049616,0.047836,0.067515,0.175616,0.0423043,0.0416787,0.097435,0.155289,0.102219,0.184341
50000000,uniform,10000000,0.0592757,0.0584853,0.0752127,0.192468,0.0482983,0.0474187,0.052698,0.183306,0.13114,0.216418
50000000,exponential,0.00007,0.0485023,0.0489127,0.0721137,0.202148,0.0398267,0.0395743,0.053092,0.181942,0.134967,0.19653
50000000,exponential,0.00002,0.0493503,0.0512223,0.073645,0.191856,0.039689,0.0421587,0.0556,0.215684,0.131645,0.191133
50000000,zipfian,1.2,0.0467693,0.048603,0.0781787,0.208843,0.0379727,0.0395063,0.100047,0.186424,0.125074,0.306585
50000000,zipfian,0.8,0.0624857,0.060245,0.0881417,0.194705,0.0486697,0.048005,0.055355,0.179614,0.145652,0.20372
100000000,uniform,1000,0.095153,0.0934227,0.109635,0.21539,0.0775847,0.081127,0.247249,0.276754,0.172417,0.263383
100000000,uniform,10000000,0.115483,0.114185,0.153235,0.251677,0.101369,0.0943853,0.107268,0.333277,0.203903,0.24731
100000000,exponential,0.00007,0.0905647,0.0923803,0.125103,0.256923,0.077486,0.0761107,0.104942,0.294798,0.201394,0.242099
100000000,exponential,0.00002,0.0939243,0.094455,0.124939,0.276755,0.078829,0.078954,0.108699,0.333731,0.205725,0.244971
100000000,zipfian,1.2,0.0934247,0.0923207,0.156632,0.287559,0.0720817,0.0750133,0.186426,0.333121,0.208527,0.489704
100000000,zipfian,0.8,0.121279,0.119335,0.147778,0.249756,0.0968043,0.0934427,0.109345,0.31511,0.20986,0.255303
200000000,uniform,1000,0.169715,0.1719,0.271299,0.280349,0.147568,0.143902,0.257205,0.692656,0.308821,0.424531
200000000,uniform,10000000,0.221441,0.232429,0.33277,0.355723,0.200041,0.1976,0.211691,0.543306,0.34327,0.355181
200000000,exponential,0.00007,0.175777,0.180182,0.295097,0.339218,0.153548,0.149915,0.212473,0.521841,0.334324,0.323313
200000000,exponential,0.00002,0.180085,0.177042,0.289454,0.393832,0.151238,0.150425,0.208588,0.583911,0.353875,0.352656
200000000,zipfian,1.2,0.181612,0.174439,0.307835,0.414047,0.141528,0.14167,0.344098,0.570338,0.385958,0.802659
200000000,zipfian,0.8,0.231955,0.244364,0.300711,0.355857,0.19745,0.19448,0.215391,0.563266,0.339282,0.360479
500000000,uniform,1000,0.389132,0.387256,0.596445,0.487821,0.352152,0.352267,0.681651,1.96163,0.747202,0.905625
500000000,uniform,10000000,0.526,0.497728,0.74346,0.630927,0.493821,0.461242,0.525963,1.23295,1.03804,0.646099
500000000,exponential,0.00007,0.377172,0.384654,0.706126,0.634068,0.352187,0.35777,0.606212,1.23139,0.706994,0.604069
500000000,exponential,0.00002,0.401856,0.405641,0.698653,0.732673,0.380729,0.368576,0.53688,1.27113,0.730921,0.627988
500000000,zipfian,1.2,0.403981,0.391752,0.801586,0.779848,0.339845,0.337604,0.871646,1.22639,0.848266,1.78635
500000000,zipfian,0.8,0.519331,0.552866,0.789975,0.677728,0.485867,0.484143,0.539734,1.34207,0.733417,0.649438
1000000000,uniform,1000,0.743547,0.74151,1.00602,0.8501,0.697366,0.696099,1.36968,4.19622,1.52271,1.76311
1000000000,uniform,10000000,1.00283,0.937215,1.53241,1.12113,0.973307,0.90577,1.10219,2.46238,1.59004,1.12301
1000000000,exponential,0.00007,0.729619,0.725181,1.33616,1.05266,0.689533,0.686349,1.71539,2.391,1.50996,1.09093
1000000000,exponential,0.00002,0.76859,0.759847,1.38405,1.25738,0.717041,0.708001,1.2153,2.43018,1.39463,1.1195
1000000000,zipfian,1.2,0.779997,0.770593,1.621,1.43239,0.671254,0.66438,1.79987,2.40279,1.78367,3.36525
1000000000,zipfian,0.8,1.01026,1.07143,1.58761,1.18268,0.935236,0.986523,1.11818,2.70224,1.4172,1.17769


==> figures/scaling.csv <==
1,uniform,1000,42.4867,42.6596,51.3831,23.3737,24.0036,24.2176,48.8916,112.062,26.6956,41.9162
1,uniform,10000000,55.2994,63.4373,107.202,52.174,32.0655,40.9478,48.8245,110.922,100.507,34.2621
1,exponential,0.00007,47.3239,47.7727,78.5531,32.7487,26.1078,26.2381,47.1075,80.1372,30.741,38.5225
1,exponential,0.00002,49.6438,50.3197,84.201,40.0187,28.013,28.3439,45.8103,82.7361,32.7077,40.1854
1,zipfian,1.2,57.5432,58.1977,51.097,37.0408,32.9029,33.5919,53.1558,73.1183,36.1975,49.5347
1,zipfian,0.8,75.5905,82.5904,117.744,73.8886,49.4487,58.3092,47.0976,122.716,56.7078,47.6461
2,uniform,1000,21.9098,22.2141,28.5961,15.3072,14.4546,14.4703,20.7324,88.4246,17.9178,26.8059
2,uniform,10000000,28.6233,33.5555,59.4476,35.2,21.0858,26.1899,30.8607,72.8032,53.2278,18.5078
2,exponential,0.00007,23.2102,23.5214,45.0515,23.8328,15.8062,15.85,27.7927,59.5847,18.1924,23.2397
2,exponential,0.00002,25.6377,26.0655,47.6341,26.7442,17.6922,17.9299,26.9576,60.1929,19.2695,22.6077
2,zipfian,1.2,28.4229,28.8975,29.4765,22.46,17.7003,17.8796,27.5272,54.2087,22.8272,36.4868
2,zipfian,0.8,39.6532,44.0996,64.5522,42.941,28.1949,34.3636,29.8925,81.7005,31.3257,27.2226
4,uniform,1000,11.3484,11.394,14.9538,9.46885,7.38481,7.39479,11.8572,45.066,10.4111,13.6069
4,uniform,10000000,14.8784,17.4073,31.0754,17.8839,10.8359,13.4867,15.8569,37.2999,28.3389,11.1527
4,exponential,0.00007,12.0238,12.1078,23.3516,10.8587,8.06534,8.09098,15.0983,30.1784,9.62129,10.9543
4,exponential,0.00002,13.3361,13.4476,24.8188,13.7706,9.07962,9.18615,13.8731,30.5412,10.2346,13.1543
4,zipfian,1.2,14.7319,14.7804,15.1794,13.4199,9.15111,9.24978,14.5146,27.5949,12.0168,18.7114
4,zipfian,0.8,20.671,22.8742,33.7242,21.3552,14.6092,17.8226,15.2732,41.7411,16.6199,15.6512
8,uniform,1000,5.85396,5.86483,7.76277,4.17847,3.81146,3.80746,6.29163,23.2168,5.70604,6.66411
8,uniform,10000000,7.65866,8.99088,15.9402,7.85257,5.57995,6.9776,8.17476,19.0664,14.7,6.09272
8,exponential,0.00007,6.19823,6.22522,11.9874,6.35396,4.15177,4.15998,7.32697,15.4794,5.16199,5.66797
8,exponential,0.00002,6.85978,6.90489,12.731,6.44767,4.67612,4.71987,7.14295,15.6645,5.50353,6.0581
8,zipfian,1.2,7.60828,7.60343,7.93713,5.72835,4.75871,4.79883,7.58369,14.2648,6.51924,8.96785
8,zipfian,0.8,10.6109,11.845,17.3205,9.61777,7.49398,9.23529,7.88943,21.3958,8.74668,7.58869
16,uniform,1000,3.11785,3.12434,4.51906,2.12101,2.24126,2.25371,4.27217,13.6644,3.94524,4.29394
16,uniform,10000000,4.05944,4.69296,8.49696,3.86913,3.12795,3.736,4.75981,10.6259,8.90469,3.5033
16,exponential,0.00007,3.25201,3.2639,6.41502,3.16211,2.32482,2.31484,4.33596,8.68386,3.40999,3.24647
16,exponential,0.00002,3.59448,3.62165,6.8136,3.55319,2.54253,2.55934,4.22195,9.15716,3.52548,3.60656
16,zipfian,1.2,4.19279,4.19836,4.56384,3.25637,2.69,2.7379,5.17094,8.38333,4.241,5.396
16,zipfian,0.8,5.59606,6.18585,9.22917,4.83132,3.96071,4.81993,4.60506,11.8213,5.39617,4.29714
24,uniform,1000,2.45373,2.4639,3.69401,1.6879,1.95242,1.96222,4.29817,11.7218,3.5349,4.16043
24,uniform,10000000,3.20548,3.56766,6.47062,2.99595,2.66224,2.93136,4.03719,8.43855,6.83443,2.79663
24,exponential,0.00007,2.49324,2.51356,4.91668,2.39075,1.98786,1.96395,3.83967,7.30773,2.69587,2.7257
24,exponential,0.00002,2.72433,2.74836,5.18432,2.66932,2.07692,2.09162,3.64945,7.55393,2.79292,2.91684
24,zipfian,1.2,3.18581,3.19046,3.64701,2.22226,2.146,2.14974,4.85376,6.95831,3.60132,4.39538
24,zipfian,0.8,4.22002,4.6717,7.0305,3.78195,3.06476,3.68237,3.87626,9.42678,4.14313,3.54644
48,uniform,1000,1.29751,1.30311,1.93767,1.41072,1.08276,1.08361,2.21794,6.51836,2.21296,3.1015
48,uniform,10000000,1.76912,1.82417,3.31042,2.29921,1.63647,1.56808,2.08693,4.69793,3.59618,2.15736
48,exponential,0.00007,1.28232,1.29244,2.62833,1.85768,1.09312,1.08292,2.06524,4.13467,1.90136,2.02304
48,exponential,0.00002,1.40066,1.41273,2.70156,2.01579,1.14072,1.12493,1.93573,4.21337,1.89734,2.23841
48,zipfian,1.2,1.69537,1.67332,2.19937,1.59181,1.17521,1.18467,2.71922,4.07973,2.25929,4.11914
48,zipfian,0.8,2.14734,2.35481,3.58145,2.44695,1.64834,1.89132,2.01775,5.19396,2.34237,2.44788
96,uniform,1000,0.796174,0.783356,1.08289,0.81255,0.712464,0.725224,1.45833,4.54801,1.38885,1.84371
96,uniform,10000000,1.02308,1.02585,1.73791,1.37203,0.984054,0.926609,1.188,2.65105,1.96811,1.1905
96,exponential,0.00007,0.747704,0.752969,1.41435,1.02558,0.697159,0.693927,1.24116,2.52966,1.24142,1.23692
96,exponential,0.00002,0.800764,0.806504,1.45671,1.12939,0.722725,0.711885,1.13974,2.58433,1.22169,1.37565
96,zipfian,1.2,0.905325,0.902252,1.4691,1.05216,0.699653,0.69414,1.91558,2.57098,1.49216,3.41225
96,zipfian,0.8,1.15347,1.26072,1.88718,1.44753,0.954502,1.07391,1.18148,2.99594,1.40001,1.45312
192,uniform,1000,0.751987,0.7407,0.959296,0.771066,0.695304,0.689729,1.36263,4.16498,1.5732,1.6557
192,uniform,10000000,1.0039,0.951455,1.40564,1.06486,0.94962,0.872413,1.11011,2.41551,1.56605,1.02218
192,exponential,0.00007,0.725701,0.724228,1.28991,0.98,0.690146,0.689032,1.64198,2.37927,1.50076,1.01544
192,exponential,0.00002,0.766121,0.76178,1.3217,1.16785,0.717809,0.711754,1.19063,2.44047,1.45333,1.02036
192,zipfian,1.2,0.772776,0.776529,1.49703,1.24539,0.675176,0.672456,1.87591,2.38681,1.66654,3.32758
192,zipfian,0.8,1.00796,1.08888,1.49942,1.10577,0.925243,0.966745,1.12404,2.68013,1.37232,1.06402


==> figures/vs_key_length.csv <==
32,uniform,10,0.350345,0.37521,0.963923,0.44992,0.316318,0.309943,0.713349,2.12859,0.438452,1.09269
32,uniform,1000,0.463392,0.471156,0.850326,0.419143,0.367907,0.361748,0.484193,2.59934,0.595391,0.544218
32,uniform,100000,0.493726,0.532885,1.1044,0.645172,0.374192,0.379736,0.524951,1.57122,0.685467,0.615118
32,uniform,10000000,0.620331,0.694897,1.10113,0.575836,0.496474,0.507315,0.519924,1.85064,0.707551,0.582954
32,uniform,1000000000,0.671782,0.85241,1.26407,0.695628,0.497158,0.650223,0.524083,2.00031,0.707267,0.649077
32,exponential,0.0001,0.466122,0.472575,1.07329,0.546322,0.363098,0.35923,0.588397,1.60744,0.690718,0.568725
32,exponential,0.00007,0.471665,0.479316,1.10476,0.587038,0.371552,0.36293,0.560883,1.62678,0.696427,0.604959
32,exponential,0.00005,0.483071,0.49507,1.09952,0.610548,0.371784,0.372345,0.548069,1.61475,0.706099,0.632096
32,exponential,0.00002,0.531386,0.533816,1.08525,0.685938,0.390192,0.383622,0.524171,1.62597,0.715212,0.590514
32,exponential,0.00001,0.590196,0.612801,1.10058,0.696474,0.441056,0.436195,0.519823,1.64446,0.714655,0.583107
32,zipfian,1.5,0.383177,0.396926,1.54335,0.949447,0.332538,0.327346,0.918562,1.54311,0.701867,1.89283
32,zipfian,1.2,0.551731,0.570091,1.09182,0.730606,0.417037,0.415137,0.737646,1.61788,0.701656,1.04842
32,zipfian,1,0.75187,0.790776,1.0392,0.586095,0.543133,0.570027,0.595782,1.80796,0.692981,0.645879
32,zipfian,0.8,0.74501,0.855195,1.21541,0.661321,0.521096,0.626143,0.52774,1.99337,0.713459,0.617825
32,zipfian,0.6,0.697303,0.829922,1.27064,0.699126,0.505044,0.638163,0.519401,2.00886,0.712882,0.63744
64,uniform,10,0.674698,0.672068,1.19179,0.875772,0.622055,0.606495,1.8078,2.76029,1.2569,3.83818
64,uniform,1000,0.738305,0.736045,1.01492,0.767069,0.694914,0.700435,1.36754,4.09449,1.51816,1.69939
64,uniform,100000,0.730777,0.733319,1.37566,1.10174,0.686304,0.688301,1.20183,2.28351,1.44983,1.03641
64,uniform,10000000,1.01086,0.891419,1.4873,1.04503,0.970039,0.846872,1.10236,2.47909,1.68793,1.05541
64,uniform,1000000000,0.999181,1.05462,1.64999,1.10448,0.953847,1.32592,1.10004,2.67149,1.40844,1.15405
64,exponential,0.0001,0.724096,0.719301,1.29998,0.973507,0.686117,0.678454,1.88467,2.37031,1.5113,1.06698
64,exponential,0.00007,0.726366,0.718397,1.32072,0.971471,0.691912,0.681662,1.69252,2.38428,1.46021,1.06586
64,exponential,0.00005,0.731911,0.719833,1.36576,1.02579,0.692279,0.686888,1.53389,2.37966,1.38979,1.03644
64,exponential,0.00002,0.763096,0.746443,1.3526,1.19589,0.714627,0.701186,1.21232,2.44464,1.40102,1.11262
64,exponential,0.00001,0.815236,0.781753,1.3655,1.17651,0.755781,0.707898,1.12803,2.4936,1.37975,1.11213
64,zipfian,1.5,0.656646,0.641823,2.29726,1.62199,0.613679,0.606657,2.30601,2.48588,1.70826,6.58889
64,zipfian,1.2,0.769515,0.746098,1.62277,1.24431,0.67193,0.655717,1.86582,2.4063,1.68119,3.30579
64,zipfian,1,0.908712,0.891683,1.3206,1.08854,0.80185,0.760727,1.37572,2.59794,1.46335,1.73898
64,zipfian,0.8,1.0016,1.00969,1.57936,1.08847,0.922074,0.923031,1.12789,2.70563,1.36832,1.11411
64,zipfian,0.6,0.993523,1.04429,1.65436,1.10554,0.946608,0.982781,1.10388,2.69567,1.3545,1.11409
128,uniform,10,1.28829,1.39072,2.8089,1.65999,1.32845,1.27738,5.59665,4.20036,0,0
128,uniform,1000,1.42826,1.43425,2.14406,1.44806,1.41547,1.38506,4.46213,7.02663,0,0
128,uniform,100000,1.38229,1.38828,2.60066,2.05179,1.35627,1.35925,5.23631,3.92678,0,0
128,uniform,10000000,1.94374,1.6933,2.65893,2.07007,1.93157,1.6436,2.98119,4.1915,0,0
128,uniform,1000000000,1.9847,1.82005,2.67994,2.05179,1.95859,1.74236,2.93978,4.46941,0,0
128,exponential,0.0001,1.39835,1.39037,2.39735,1.71559,1.36392,1.35784,8.14888,4.06323,0,0
128,exponential,0.00007,1.39848,1.39353,2.44775,1.76123,1.37075,1.3637,7.41132,4.10188,0,0
128,exponential,0.00005,1.40301,1.39155,2.51513,1.88009,1.37823,1.36113,6.98169,4.07507,0,0
128,exponential,0.00002,1.44474,1.40538,2.6069,2.11799,1.41367,1.38383,5.15926,4.17354,0,0
128,exponential,0.00001,1.5107,1.43587,2.66218,2.21553,1.47115,1.40179,4.37677,4.29413,0,0
128,zipfian,1.5,1.22869,1.21765,4.69502,3.05514,1.23801,1.23862,6.24482,4.22376,0,0
128,zipfian,1.2,1.36708,1.33245,3.33093,2.35598,1.33407,1.29739,5.30471,4.10134,0,0
128,zipfian,1,1.67405,1.55122,2.59251,2.13021,1.60137,1.46775,3.9989,4.30243,0,0
128,zipfian,0.8,1.90618,1.74027,2.64279,2.14784,1.84154,1.65459,3.11331,4.34387,0,0
128,zipfian,0.6,1.94054,1.79809,2.66294,2.07594,1.93287,1.71423,2.97526,4.40849,0,0


==> plots/examples/bar.csv <==
DB,ParHAC,1.11
YT,ParHAC,4.847
RD,ParHAC,11.2
LJ,ParHAC,24.1
OK,ParHAC,32.2
TW,ParHAC,909
FS,ParHAC,1029
CW,ParHAC,4940
HL,ParHAC,10875
DB,SeqHAC,6.85
YT,SeqHAC,96.7857
RD,SeqHAC,230.5
LJ,SeqHAC,1196.55
OK,SeqHAC,4181.42
TW,SeqHAC,0
FS,SeqHAC,0
CW,SeqHAC,0
HL,SeqHAC,0
DB,SeqHAC$_{\mathcal{E}}$,7.65983
YT,SeqHAC$_{\mathcal{E}}$,404.04
RD,SeqHAC$_{\mathcal{E}}$,234.1
LJ,SeqHAC$_{\mathcal{E}}$,2578.45
OK,SeqHAC$_{\mathcal{E}}$,4701.16
TW,SeqHAC$_{\mathcal{E}}$,0
FS,SeqHAC$_{\mathcal{E}}$,0
CW,SeqHAC$_{\mathcal{E}}$,0
HL,SeqHAC$_{\mathcal{E}}$,0
DB,ParRAC,0.972
YT,ParRAC,15.7
RD,ParRAC,14.2
LJ,ParRAC,66.9
OK,ParRAC,159.1
TW,ParRAC,0
FS,ParRAC,0
CW,ParRAC,0
HL,ParRAC,0
DB,ParAffinity,0.102
YT,ParAffinity,0.803
RD,ParAffinity,1.21
LJ,ParAffinity,0.561
OK,ParAffinity,0.678
TW,ParAffinity,13.5
FS,ParAffinity,20.7
CW,ParAffinity,311.8
HL,ParAffinity,639.8
DB,ParSCC$_{\emph{sim}}$,0.274
YT,ParSCC$_{\emph{sim}}$,0.575
RD,ParSCC$_{\emph{sim}}$,3.61
LJ,ParSCC$_{\emph{sim}}$,3.28
OK,ParSCC$_{\emph{sim}}$,5.74
TW,ParSCC$_{\emph{sim}}$,65.6
FS,ParSCC$_{\emph{sim}}$,109.5
CW,ParSCC$_{\emph{sim}}$,628.2
HL,ParSCC$_{\emph{sim}}$,1599


==> plots/examples/bar_example_2.csv <==
RD,ParHac,2545
DB,ParHac,1187
LJ,ParHac,2048
OK,ParHac,1541
YT,ParHac,1560
TW,ParHac,2356
FS,ParHac,3109
CW,ParHac,5763
HL,ParHac,7529
RD,RAC,85
DB,RAC,275
LJ,RAC,13390
OK,RAC,13649
YT,RAC,21081
TW,RAC,0
FS,RAC,0
CW,RAC,0
HL,RAC,0


==> plots/examples/bs_vs_space.csv <==
PaC-tree,1024,size_in_bytes,1602359272.0
PaC-tree,128,size_in_bytes,1618874344.0
PaC-tree,16,size_in_bytes,1750994920.0
PaC-tree,1,size_in_bytes,2815919068.0
PaC-tree,2048,size_in_bytes,1601179624.0
PaC-tree,256,size_in_bytes,1609437160.0
PaC-tree,2,size_in_bytes,2784080908.0
PaC-tree,32,size_in_bytes,1675497448.0
PaC-tree,4,size_in_bytes,2203979752.0
PaC-tree,512,size_in_bytes,1604718568.0
PaC-tree,64,size_in_bytes,1637748712.0
PaC-tree,8,size_in_bytes,1901989864.0
PaC-tree-Aug,1024,size_in_bytes,1603669984.0
PaC-tree-Aug,128,size_in_bytes,1629360096.0
PaC-tree-Aug,16,size_in_bytes,1834880992.0
PaC-tree-Aug,1,size_in_bytes,3484354520.0
PaC-tree-Aug,2048,size_in_bytes,1601834976.0
PaC-tree-Aug,256,size_in_bytes,1614680032.0
PaC-tree-Aug,2,size_in_bytes,3441903640.0
PaC-tree-Aug,32,size_in_bytes,1717440480.0
PaC-tree-Aug,4,size_in_bytes,2539524064.0
PaC-tree-Aug,512,size_in_bytes,1607340000.0
PaC-tree-Aug,64,size_in_bytes,1658720224.0
PaC-tree-Aug,8,size_in_bytes,2069762016.0
PaC-tree (Diff),1024,size_in_bytes,903276769.0
PaC-tree (Diff),128,size_in_bytes,926214369.0
PaC-tree (Diff),16,size_in_bytes,1109715169.0
PaC-tree (Diff),1,size_in_bytes,2585681109.0
PaC-tree (Diff),2048,size_in_bytes,901638369.0
PaC-tree (Diff),256,size_in_bytes,913107169.0
PaC-tree (Diff),2,size_in_bytes,2544556819.0
PaC-tree (Diff),32,size_in_bytes,1004857569.0
PaC-tree (Diff),4,size_in_bytes,1738860769.0
PaC-tree (Diff),512,size_in_bytes,906553569.0
PaC-tree (Diff),64,size_in_bytes,952428769.0
PaC-tree (Diff),8,size_in_bytes,1319430369.0
PaC-tree-Aug (Diff),1024,size_in_bytes,904587481.0
PaC-tree-Aug (Diff),128,size_in_bytes,936700121.0
PaC-tree-Aug (Diff),16,size_in_bytes,1193601241.0
PaC-tree-Aug (Diff),1,size_in_bytes,3254116561.0
PaC-tree-Aug (Diff),2048,size_in_bytes,902293721.0
PaC-tree-Aug (Diff),256,size_in_bytes,918350041.0
PaC-tree-Aug (Diff),2,size_in_bytes,3202379551.0
PaC-tree-Aug (Diff),32,size_in_bytes,1046800601.0
PaC-tree-Aug (Diff),4,size_in_bytes,2074405081.0
PaC-tree-Aug (Diff),512,size_in_bytes,909175001.0
PaC-tree-Aug (Diff),64,size_in_bytes,973400281.0
PaC-tree-Aug (Diff),8,size_in_bytes,1487202521.0


==> plots/examples/scaling.csv <==
0.01,1,2070.0
0.01,2,1287.0
0.01,4,606.6
0.01,8,320.0
0.01,16,173.8
0.01,32,103.3
0.01,62,71.31
0.01,78,68.26
0.01,144,64.84
0.1,1,1171.0
0.1,2,803.8
0.1,4,384.6
0.1,8,182.2
0.1,16,94.5
0.1,32,50.95
0.1,62,30.38
0.1,78,28.62
0.1,144,24.14
1.0,1,636.7
1.0,2,407.8
1.0,4,195.4
1.0,8,94.94
1.0,16,48.89
1.0,32,25.57
1.0,62,14.44
1.0,78,13.37
1.0,144,10.72
10.0,1,343.8
10.0,2,228.9
10.0,4,114.9
10.0,8,54.1
10.0,16,28.37
10.0,32,15.02
10.0,62,8.548
10.0,78,7.915
10.0,144,6.444
100.0,1,226.8
100.0,2,148.3
100.0,4,75.78
100.0,8,34.87
100.0,16,18.44
100.0,32,9.92
100.0,62,5.76
100.0,78,5.459
100.0,144,4.533

